Phenomenological signatures of additional scalar bosons at the LHC

We investigate the search prospects for new scalars beyond the Standard Model (SM) at the Large Hadron Collider (LHC). In these studies two real scalars $S$ and $\chi$ have been introduced in a two Higgs doublet model (2HDM), where $S$ is a portal to dark matter (DM) through its interaction with $\chi$, a DM candidate and a possible source of missing transverse energy (\MET). Previous studies focused on a heavy scalar $H$ decay mode $H \to h\chi\chi$, which was studied using an effective theory in order to explain a distortion in the Higgs ($h$) transverse momentum spectrum [16]. In this work, the effective decay is understood more deeply by including a mediator $S$, and the focus is changed to $H \to h S,~SS$ with $S \to \chi\chi$. Phenomenological signatures of all the new scalars in the proposed 2HDM are discussed in the energy regime of the LHC, and their mass bounds have been set accordingly. Additionally, we have performed several analyses with final states including leptons and \MET, with $H \to 4 W$, $t\bar t H \to 6 W$ and $A \to ZH$ channels, in order to understand the impact these scalars have on current searches.

==> figs/higgs_pt.dat <==
# BEGIN PLOT
LegendOnly=/SM.yoda/higgs_pt/h_pT /275.yoda/higgs_pt/h_pT /300.yoda/higgs_pt/h_pT /325.yoda/higgs_pt/h_pT
DrawOnly=/SM.yoda/higgs_pt/h_pT /275.yoda/higgs_pt/h_pT /300.yoda/higgs_pt/h_pT /325.yoda/higgs_pt/h_pT
RatioPlotReference=/SM.yoda/higgs_pt/h_pT
RatioPlot=0
LogY=0
RatioPlotYLabel=Ratio
Legend=1
XMax=200
XLabel=Higgs $p_\text{T}$ [GeV]
YLabel=$\frac{1}{\sigma}~\frac{\text{d}\sigma}{\text{d}p_\text{T}}$ [1/GeV]
Title=Higgs transverse momentum distribution
CustomLegend=$gg$F at $\sqrt{s}=13$ TeV\\\textsc{Pythia8} LO+PS\\SM: $gg\to h$\\BSM: $gg\to H\to h\chi\chi$\\$m_h=125$ GeV\\$m_\chi=60$ GeV
LegendXPos=0.45
# END PLOT

# BEGIN HISTO1D /SM.yoda/higgs_pt/h_pT
LineColor=green
LineStyle=dashed
Path=/SM.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=SM
LineWidth=2pt
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.624000e-03	1.746310e-04	1.746310e-04
5.000000e+00	1.000000e+01	1.687600e-02	2.598153e-04	2.598153e-04
1.000000e+01	1.500000e+01	1.845200e-02	2.716763e-04	2.716763e-04
1.500000e+01	2.000000e+01	1.784800e-02	2.671928e-04	2.671928e-04
2.000000e+01	2.500000e+01	1.623600e-02	2.548411e-04	2.548411e-04
2.500000e+01	3.000000e+01	1.366000e-02	2.337520e-04	2.337520e-04
3.000000e+01	3.500000e+01	1.192800e-02	2.184308e-04	2.184308e-04
3.500000e+01	4.000000e+01	1.044800e-02	2.044309e-04	2.044309e-04
4.000000e+01	4.500000e+01	8.964000e-03	1.893568e-04	1.893568e-04
4.500000e+01	5.000000e+01	7.744000e-03	1.760000e-04	1.760000e-04
5.000000e+01	5.500000e+01	6.648000e-03	1.630705e-04	1.630705e-04
5.500000e+01	6.000000e+01	5.980000e-03	1.546609e-04	1.546609e-04
6.000000e+01	6.500000e+01	5.460000e-03	1.477836e-04	1.477836e-04
6.500000e+01	7.000000e+01	4.620000e-03	1.359412e-04	1.359412e-04
7.000000e+01	7.500000e+01	4.272000e-03	1.307211e-04	1.307211e-04
7.500000e+01	8.000000e+01	3.932000e-03	1.254113e-04	1.254113e-04
8.000000e+01	8.500000e+01	3.292000e-03	1.147519e-04	1.147519e-04
8.500000e+01	9.000000e+01	3.232000e-03	1.137014e-04	1.137014e-04
9.000000e+01	9.500000e+01	2.936000e-03	1.083697e-04	1.083697e-04
9.500000e+01	1.000000e+02	2.452000e-03	9.903535e-05	9.903535e-05
1.000000e+02	1.050000e+02	2.028000e-03	9.006664e-05	9.006664e-05
1.050000e+02	1.100000e+02	2.116000e-03	9.200000e-05	9.200000e-05
1.100000e+02	1.150000e+02	1.928000e-03	8.781799e-05	8.781799e-05
1.150000e+02	1.200000e+02	1.700000e-03	8.246211e-05	8.246211e-05
1.200000e+02	1.250000e+02	1.420000e-03	7.536577e-05	7.536577e-05
1.250000e+02	1.300000e+02	1.320000e-03	7.266361e-05	7.266361e-05
1.300000e+02	1.350000e+02	1.128000e-03	6.717142e-05	6.717142e-05
1.350000e+02	1.400000e+02	1.184000e-03	6.881860e-05	6.881860e-05
1.400000e+02	1.450000e+02	1.052000e-03	6.486910e-05	6.486910e-05
1.450000e+02	1.500000e+02	9.360000e-04	6.118823e-05	6.118823e-05
1.500000e+02	1.550000e+02	8.920000e-04	5.973274e-05	5.973274e-05
1.550000e+02	1.600000e+02	8.280000e-04	5.754998e-05	5.754998e-05
1.600000e+02	1.650000e+02	6.560000e-04	5.122499e-05	5.122499e-05
1.650000e+02	1.700000e+02	6.720000e-04	5.184593e-05	5.184593e-05
1.700000e+02	1.750000e+02	6.600000e-04	5.138093e-05	5.138093e-05
1.750000e+02	1.800000e+02	4.880000e-04	4.418144e-05	4.418144e-05
1.800000e+02	1.850000e+02	5.520000e-04	4.698936e-05	4.698936e-05
1.850000e+02	1.900000e+02	4.840000e-04	4.400000e-05	4.400000e-05
1.900000e+02	1.950000e+02	4.400000e-04	4.195235e-05	4.195235e-05
1.950000e+02	2.000000e+02	3.760000e-04	3.878144e-05	3.878144e-05
2.000000e+02	2.050000e+02	4.400000e-04	4.195235e-05	4.195235e-05
2.050000e+02	2.100000e+02	3.560000e-04	3.773592e-05	3.773592e-05
2.100000e+02	2.150000e+02	4.160000e-04	4.079216e-05	4.079216e-05
2.150000e+02	2.200000e+02	3.080000e-04	3.509986e-05	3.509986e-05
2.200000e+02	2.250000e+02	2.520000e-04	3.174902e-05	3.174902e-05
2.250000e+02	2.300000e+02	2.600000e-04	3.224903e-05	3.224903e-05
2.300000e+02	2.350000e+02	2.400000e-04	3.098387e-05	3.098387e-05
2.350000e+02	2.400000e+02	2.520000e-04	3.174902e-05	3.174902e-05
2.400000e+02	2.450000e+02	1.880000e-04	2.742262e-05	2.742262e-05
2.450000e+02	2.500000e+02	1.720000e-04	2.622975e-05	2.622975e-05
2.500000e+02	2.550000e+02	1.480000e-04	2.433105e-05	2.433105e-05
2.550000e+02	2.600000e+02	1.440000e-04	2.400000e-05	2.400000e-05
2.600000e+02	2.650000e+02	1.520000e-04	2.465766e-05	2.465766e-05
2.650000e+02	2.700000e+02	1.840000e-04	2.712932e-05	2.712932e-05
2.700000e+02	2.750000e+02	1.480000e-04	2.433105e-05	2.433105e-05
2.750000e+02	2.800000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.800000e+02	2.850000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.850000e+02	2.900000e+02	1.360000e-04	2.332381e-05	2.332381e-05
2.900000e+02	2.950000e+02	1.160000e-04	2.154066e-05	2.154066e-05
2.950000e+02	3.000000e+02	9.200000e-05	1.918333e-05	1.918333e-05
3.000000e+02	3.050000e+02	7.200000e-05	1.697056e-05	1.697056e-05
3.050000e+02	3.100000e+02	1.320000e-04	2.297825e-05	2.297825e-05
3.100000e+02	3.150000e+02	9.200000e-05	1.918333e-05	1.918333e-05
3.150000e+02	3.200000e+02	1.000000e-04	2.000000e-05	2.000000e-05
3.200000e+02	3.250000e+02	9.200000e-05	1.918333e-05	1.918333e-05
3.250000e+02	3.300000e+02	8.800000e-05	1.876166e-05	1.876166e-05
3.300000e+02	3.350000e+02	8.000000e-05	1.788854e-05	1.788854e-05
3.350000e+02	3.400000e+02	9.200000e-05	1.918333e-05	1.918333e-05
3.400000e+02	3.450000e+02	8.000000e-05	1.788854e-05	1.788854e-05
3.450000e+02	3.500000e+02	7.600000e-05	1.743560e-05	1.743560e-05
3.500000e+02	3.550000e+02	7.600000e-05	1.743560e-05	1.743560e-05
3.550000e+02	3.600000e+02	6.000000e-05	1.549193e-05	1.549193e-05
3.600000e+02	3.650000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.650000e+02	3.700000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.700000e+02	3.750000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.750000e+02	3.800000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.800000e+02	3.850000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.850000e+02	3.900000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.900000e+02	3.950000e+02	6.000000e-05	1.549193e-05	1.549193e-05
3.950000e+02	4.000000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.000000e+02	4.050000e+02	4.000000e-05	1.264911e-05	1.264911e-05
4.050000e+02	4.100000e+02	3.200000e-05	1.131371e-05	1.131371e-05
4.100000e+02	4.150000e+02	4.800000e-05	1.385641e-05	1.385641e-05
4.150000e+02	4.200000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.200000e+02	4.250000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.250000e+02	4.300000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.300000e+02	4.350000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.350000e+02	4.400000e+02	4.000000e-05	1.264911e-05	1.264911e-05
4.400000e+02	4.450000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.450000e+02	4.500000e+02	3.200000e-05	1.131371e-05	1.131371e-05
4.500000e+02	4.550000e+02	3.200000e-05	1.131371e-05	1.131371e-05
4.550000e+02	4.600000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.600000e+02	4.650000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.650000e+02	4.700000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.700000e+02	4.750000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.750000e+02	4.800000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.800000e+02	4.850000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.850000e+02	4.900000e+02	3.600000e-05	1.200000e-05	1.200000e-05
4.900000e+02	4.950000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.950000e+02	5.000000e+02	1.200000e-05	6.928203e-06	6.928203e-06
# END HISTO1D

# BEGIN HISTO1D /275.yoda/higgs_pt/h_pT
LineColor=blue
LineStyle=solid
Path=/275.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=BSM: $m_H=275$ GeV
XLabel=
YLabel=
LineWidth=2pt
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.840000e-03	8.579044e-05	8.579044e-05
5.000000e+00	1.000000e+01	5.076000e-03	1.424921e-04	1.424921e-04
1.000000e+01	1.500000e+01	7.972000e-03	1.785721e-04	1.785721e-04
1.500000e+01	2.000000e+01	1.065200e-02	2.064171e-04	2.064171e-04
2.000000e+01	2.500000e+01	1.350400e-02	2.324134e-04	2.324134e-04
2.500000e+01	3.000000e+01	1.488000e-02	2.439672e-04	2.439672e-04
3.000000e+01	3.500000e+01	1.589600e-02	2.521587e-04	2.521587e-04
3.500000e+01	4.000000e+01	1.629600e-02	2.553116e-04	2.553116e-04
4.000000e+01	4.500000e+01	1.556800e-02	2.495436e-04	2.495436e-04
4.500000e+01	5.000000e+01	1.454800e-02	2.412302e-04	2.412302e-04
5.000000e+01	5.500000e+01	1.283600e-02	2.265921e-04	2.265921e-04
5.500000e+01	6.000000e+01	1.044400e-02	2.043918e-04	2.043918e-04
6.000000e+01	6.500000e+01	8.712000e-03	1.866762e-04	1.866762e-04
6.500000e+01	7.000000e+01	6.596000e-03	1.624315e-04	1.624315e-04
7.000000e+01	7.500000e+01	5.680000e-03	1.507315e-04	1.507315e-04
7.500000e+01	8.000000e+01	4.668000e-03	1.366455e-04	1.366455e-04
8.000000e+01	8.500000e+01	4.144000e-03	1.287478e-04	1.287478e-04
8.500000e+01	9.000000e+01	3.620000e-03	1.203329e-04	1.203329e-04
9.000000e+01	9.500000e+01	2.940000e-03	1.084435e-04	1.084435e-04
9.500000e+01	1.000000e+02	2.464000e-03	9.927739e-05	9.927739e-05
1.000000e+02	1.050000e+02	2.120000e-03	9.208692e-05	9.208692e-05
1.050000e+02	1.100000e+02	1.900000e-03	8.717798e-05	8.717798e-05
1.100000e+02	1.150000e+02	1.576000e-03	7.939773e-05	7.939773e-05
1.150000e+02	1.200000e+02	1.564000e-03	7.909488e-05	7.909488e-05
1.200000e+02	1.250000e+02	1.280000e-03	7.155418e-05	7.155418e-05
1.250000e+02	1.300000e+02	1.056000e-03	6.499231e-05	6.499231e-05
1.300000e+02	1.350000e+02	1.120000e-03	6.693280e-05	6.693280e-05
1.350000e+02	1.400000e+02	1.000000e-03	6.324555e-05	6.324555e-05
1.400000e+02	1.450000e+02	8.640000e-04	5.878775e-05	5.878775e-05
1.450000e+02	1.500000e+02	8.360000e-04	5.782733e-05	5.782733e-05
1.500000e+02	1.550000e+02	6.480000e-04	5.091169e-05	5.091169e-05
1.550000e+02	1.600000e+02	5.600000e-04	4.732864e-05	4.732864e-05
1.600000e+02	1.650000e+02	5.400000e-04	4.647580e-05	4.647580e-05
1.650000e+02	1.700000e+02	5.480000e-04	4.681880e-05	4.681880e-05
1.700000e+02	1.750000e+02	5.280000e-04	4.595650e-05	4.595650e-05
1.750000e+02	1.800000e+02	4.200000e-04	4.098780e-05	4.098780e-05
1.800000e+02	1.850000e+02	3.960000e-04	3.979950e-05	3.979950e-05
1.850000e+02	1.900000e+02	3.360000e-04	3.666061e-05	3.666061e-05
1.900000e+02	1.950000e+02	3.840000e-04	3.919184e-05	3.919184e-05
1.950000e+02	2.000000e+02	2.520000e-04	3.174902e-05	3.174902e-05
2.000000e+02	2.050000e+02	2.720000e-04	3.298485e-05	3.298485e-05
2.050000e+02	2.100000e+02	2.560000e-04	3.200000e-05	3.200000e-05
2.100000e+02	2.150000e+02	2.280000e-04	3.019934e-05	3.019934e-05
2.150000e+02	2.200000e+02	2.080000e-04	2.884441e-05	2.884441e-05
2.200000e+02	2.250000e+02	1.960000e-04	2.800000e-05	2.800000e-05
2.250000e+02	2.300000e+02	1.640000e-04	2.561250e-05	2.561250e-05
2.300000e+02	2.350000e+02	1.920000e-04	2.771281e-05	2.771281e-05
2.350000e+02	2.400000e+02	1.440000e-04	2.400000e-05	2.400000e-05
2.400000e+02	2.450000e+02	1.400000e-04	2.366432e-05	2.366432e-05
2.450000e+02	2.500000e+02	1.680000e-04	2.592296e-05	2.592296e-05
2.500000e+02	2.550000e+02	1.160000e-04	2.154066e-05	2.154066e-05
2.550000e+02	2.600000e+02	1.240000e-04	2.227106e-05	2.227106e-05
2.600000e+02	2.650000e+02	1.200000e-04	2.190890e-05	2.190890e-05
2.650000e+02	2.700000e+02	6.400000e-05	1.600000e-05	1.600000e-05
2.700000e+02	2.750000e+02	9.600000e-05	1.959592e-05	1.959592e-05
2.750000e+02	2.800000e+02	7.600000e-05	1.743560e-05	1.743560e-05
2.800000e+02	2.850000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.850000e+02	2.900000e+02	5.200000e-05	1.442221e-05	1.442221e-05
2.900000e+02	2.950000e+02	6.800000e-05	1.649242e-05	1.649242e-05
2.950000e+02	3.000000e+02	6.000000e-05	1.549193e-05	1.549193e-05
3.000000e+02	3.050000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.050000e+02	3.100000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.100000e+02	3.150000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.150000e+02	3.200000e+02	4.800000e-05	1.385641e-05	1.385641e-05
3.200000e+02	3.250000e+02	6.400000e-05	1.600000e-05	1.600000e-05
3.250000e+02	3.300000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.300000e+02	3.350000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.350000e+02	3.400000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.400000e+02	3.450000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.450000e+02	3.500000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.500000e+02	3.550000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.550000e+02	3.600000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.600000e+02	3.650000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.650000e+02	3.700000e+02	8.000000e-06	5.656854e-06	5.656854e-06
3.700000e+02	3.750000e+02	4.000000e-06	4.000000e-06	4.000000e-06
3.750000e+02	3.800000e+02	4.000000e-06	4.000000e-06	4.000000e-06
3.800000e+02	3.850000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.850000e+02	3.900000e+02	1.200000e-05	6.928203e-06	6.928203e-06
3.900000e+02	3.950000e+02	1.200000e-05	6.928203e-06	6.928203e-06
3.950000e+02	4.000000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.000000e+02	4.050000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.050000e+02	4.100000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.100000e+02	4.150000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.150000e+02	4.200000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.200000e+02	4.250000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.250000e+02	4.300000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.300000e+02	4.350000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.350000e+02	4.400000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.400000e+02	4.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+02	4.500000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.500000e+02	4.550000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.550000e+02	4.600000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.600000e+02	4.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+02	4.700000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.700000e+02	4.750000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.750000e+02	4.800000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.800000e+02	4.850000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.850000e+02	4.900000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.900000e+02	4.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+02	5.000000e+02	4.000000e-06	4.000000e-06	4.000000e-06
# END HISTO1D

# BEGIN HISTO1D /300.yoda/higgs_pt/h_pT
LineColor=black
LineStyle=solid
LineWidth=2pt
Path=/300.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=BSM: $m_H=300$ GeV
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	9.240000e-04	6.079474e-05	6.079474e-05
5.000000e+00	1.000000e+01	3.076000e-03	1.109234e-04	1.109234e-04
1.000000e+01	1.500000e+01	5.060000e-03	1.422674e-04	1.422674e-04
1.500000e+01	2.000000e+01	6.680000e-03	1.634625e-04	1.634625e-04
2.000000e+01	2.500000e+01	8.592000e-03	1.853861e-04	1.853861e-04
2.500000e+01	3.000000e+01	1.001200e-02	2.001200e-04	2.001200e-04
3.000000e+01	3.500000e+01	1.089600e-02	2.087678e-04	2.087678e-04
3.500000e+01	4.000000e+01	1.250000e-02	2.236068e-04	2.236068e-04
4.000000e+01	4.500000e+01	1.268800e-02	2.252820e-04	2.252820e-04
4.500000e+01	5.000000e+01	1.306800e-02	2.286307e-04	2.286307e-04
5.000000e+01	5.500000e+01	1.324000e-02	2.301304e-04	2.301304e-04
5.500000e+01	6.000000e+01	1.294000e-02	2.275082e-04	2.275082e-04
6.000000e+01	6.500000e+01	1.185200e-02	2.177338e-04	2.177338e-04
6.500000e+01	7.000000e+01	1.095200e-02	2.093036e-04	2.093036e-04
7.000000e+01	7.500000e+01	9.636000e-03	1.963263e-04	1.963263e-04
7.500000e+01	8.000000e+01	8.400000e-03	1.833030e-04	1.833030e-04
8.000000e+01	8.500000e+01	6.984000e-03	1.671407e-04	1.671407e-04
8.500000e+01	9.000000e+01	5.500000e-03	1.483240e-04	1.483240e-04
9.000000e+01	9.500000e+01	4.708000e-03	1.372297e-04	1.372297e-04
9.500000e+01	1.000000e+02	3.884000e-03	1.246435e-04	1.246435e-04
1.000000e+02	1.050000e+02	3.324000e-03	1.153083e-04	1.153083e-04
1.050000e+02	1.100000e+02	2.724000e-03	1.043839e-04	1.043839e-04
1.100000e+02	1.150000e+02	2.324000e-03	9.641577e-05	9.641577e-05
1.150000e+02	1.200000e+02	2.052000e-03	9.059801e-05	9.059801e-05
1.200000e+02	1.250000e+02	1.884000e-03	8.681014e-05	8.681014e-05
1.250000e+02	1.300000e+02	1.532000e-03	7.828154e-05	7.828154e-05
1.300000e+02	1.350000e+02	1.424000e-03	7.547185e-05	7.547185e-05
1.350000e+02	1.400000e+02	1.260000e-03	7.099296e-05	7.099296e-05
1.400000e+02	1.450000e+02	1.076000e-03	6.560488e-05	6.560488e-05
1.450000e+02	1.500000e+02	9.640000e-04	6.209670e-05	6.209670e-05
1.500000e+02	1.550000e+02	8.440000e-04	5.810336e-05	5.810336e-05
1.550000e+02	1.600000e+02	6.840000e-04	5.230679e-05	5.230679e-05
1.600000e+02	1.650000e+02	6.400000e-04	5.059644e-05	5.059644e-05
1.650000e+02	1.700000e+02	5.720000e-04	4.783304e-05	4.783304e-05
1.700000e+02	1.750000e+02	6.320000e-04	5.027922e-05	5.027922e-05
1.750000e+02	1.800000e+02	4.400000e-04	4.195235e-05	4.195235e-05
1.800000e+02	1.850000e+02	4.160000e-04	4.079216e-05	4.079216e-05
1.850000e+02	1.900000e+02	4.240000e-04	4.118252e-05	4.118252e-05
1.900000e+02	1.950000e+02	4.720000e-04	4.345112e-05	4.345112e-05
1.950000e+02	2.000000e+02	3.160000e-04	3.555278e-05	3.555278e-05
2.000000e+02	2.050000e+02	3.280000e-04	3.622154e-05	3.622154e-05
2.050000e+02	2.100000e+02	3.400000e-04	3.687818e-05	3.687818e-05
2.100000e+02	2.150000e+02	2.920000e-04	3.417601e-05	3.417601e-05
2.150000e+02	2.200000e+02	2.040000e-04	2.856571e-05	2.856571e-05
2.200000e+02	2.250000e+02	2.280000e-04	3.019934e-05	3.019934e-05
2.250000e+02	2.300000e+02	2.080000e-04	2.884441e-05	2.884441e-05
2.300000e+02	2.350000e+02	1.920000e-04	2.771281e-05	2.771281e-05
2.350000e+02	2.400000e+02	1.840000e-04	2.712932e-05	2.712932e-05
2.400000e+02	2.450000e+02	1.920000e-04	2.771281e-05	2.771281e-05
2.450000e+02	2.500000e+02	1.360000e-04	2.332381e-05	2.332381e-05
2.500000e+02	2.550000e+02	1.560000e-04	2.497999e-05	2.497999e-05
2.550000e+02	2.600000e+02	1.040000e-04	2.039608e-05	2.039608e-05
2.600000e+02	2.650000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.650000e+02	2.700000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.700000e+02	2.750000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.750000e+02	2.800000e+02	5.200000e-05	1.442221e-05	1.442221e-05
2.800000e+02	2.850000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.850000e+02	2.900000e+02	8.400000e-05	1.833030e-05	1.833030e-05
2.900000e+02	2.950000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.950000e+02	3.000000e+02	1.000000e-04	2.000000e-05	2.000000e-05
3.000000e+02	3.050000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.050000e+02	3.100000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.100000e+02	3.150000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.150000e+02	3.200000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.200000e+02	3.250000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.250000e+02	3.300000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.300000e+02	3.350000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.350000e+02	3.400000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.400000e+02	3.450000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.450000e+02	3.500000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.500000e+02	3.550000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.550000e+02	3.600000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.600000e+02	3.650000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.650000e+02	3.700000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.700000e+02	3.750000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.750000e+02	3.800000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.800000e+02	3.850000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.850000e+02	3.900000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.900000e+02	3.950000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.950000e+02	4.000000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.000000e+02	4.050000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.050000e+02	4.100000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.100000e+02	4.150000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.150000e+02	4.200000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.200000e+02	4.250000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.250000e+02	4.300000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.300000e+02	4.350000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.350000e+02	4.400000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.400000e+02	4.450000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.450000e+02	4.500000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.500000e+02	4.550000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.550000e+02	4.600000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.600000e+02	4.650000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.650000e+02	4.700000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.700000e+02	4.750000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.750000e+02	4.800000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.800000e+02	4.850000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.850000e+02	4.900000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.900000e+02	4.950000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.950000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /325.yoda/higgs_pt/h_pT
LineColor=red
LineStyle=solid
Path=/325.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=BSM: $m_H=325$ GeV
XLabel=
YLabel=
LineWidth=2pt
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.480000e-04	5.091169e-05	5.091169e-05
5.000000e+00	1.000000e+01	2.168000e-03	9.312357e-05	9.312357e-05
1.000000e+01	1.500000e+01	3.432000e-03	1.171665e-04	1.171665e-04
1.500000e+01	2.000000e+01	4.624000e-03	1.360000e-04	1.360000e-04
2.000000e+01	2.500000e+01	5.892000e-03	1.535187e-04	1.535187e-04
2.500000e+01	3.000000e+01	7.008000e-03	1.674276e-04	1.674276e-04
3.000000e+01	3.500000e+01	8.152000e-03	1.805769e-04	1.805769e-04
3.500000e+01	4.000000e+01	9.024000e-03	1.899895e-04	1.899895e-04
4.000000e+01	4.500000e+01	1.038000e-02	2.037646e-04	2.037646e-04
4.500000e+01	5.000000e+01	1.057600e-02	2.056794e-04	2.056794e-04
5.000000e+01	5.500000e+01	1.131200e-02	2.127158e-04	2.127158e-04
5.500000e+01	6.000000e+01	1.128000e-02	2.124147e-04	2.124147e-04
6.000000e+01	6.500000e+01	1.146000e-02	2.141028e-04	2.141028e-04
6.500000e+01	7.000000e+01	1.128800e-02	2.124900e-04	2.124900e-04
7.000000e+01	7.500000e+01	1.107200e-02	2.104471e-04	2.104471e-04
7.500000e+01	8.000000e+01	9.940000e-03	1.993991e-04	1.993991e-04
8.000000e+01	8.500000e+01	9.452000e-03	1.944428e-04	1.944428e-04
8.500000e+01	9.000000e+01	8.916000e-03	1.888491e-04	1.888491e-04
9.000000e+01	9.500000e+01	7.160000e-03	1.692336e-04	1.692336e-04
9.500000e+01	1.000000e+02	6.332000e-03	1.591477e-04	1.591477e-04
1.000000e+02	1.050000e+02	5.264000e-03	1.451069e-04	1.451069e-04
1.050000e+02	1.100000e+02	4.588000e-03	1.354696e-04	1.354696e-04
1.100000e+02	1.150000e+02	3.716000e-03	1.219180e-04	1.219180e-04
1.150000e+02	1.200000e+02	2.940000e-03	1.084435e-04	1.084435e-04
1.200000e+02	1.250000e+02	2.608000e-03	1.021372e-04	1.021372e-04
1.250000e+02	1.300000e+02	2.020000e-03	8.988882e-05	8.988882e-05
1.300000e+02	1.350000e+02	1.940000e-03	8.809086e-05	8.809086e-05
1.350000e+02	1.400000e+02	1.792000e-03	8.466404e-05	8.466404e-05
1.400000e+02	1.450000e+02	1.476000e-03	7.683749e-05	7.683749e-05
1.450000e+02	1.500000e+02	1.400000e-03	7.483315e-05	7.483315e-05
1.500000e+02	1.550000e+02	1.056000e-03	6.499231e-05	6.499231e-05
1.550000e+02	1.600000e+02	8.480000e-04	5.824088e-05	5.824088e-05
1.600000e+02	1.650000e+02	8.280000e-04	5.754998e-05	5.754998e-05
1.650000e+02	1.700000e+02	7.800000e-04	5.585696e-05	5.585696e-05
1.700000e+02	1.750000e+02	6.280000e-04	5.011986e-05	5.011986e-05
1.750000e+02	1.800000e+02	6.520000e-04	5.106858e-05	5.106858e-05
1.800000e+02	1.850000e+02	6.120000e-04	4.947727e-05	4.947727e-05
1.850000e+02	1.900000e+02	5.600000e-04	4.732864e-05	4.732864e-05
1.900000e+02	1.950000e+02	4.640000e-04	4.308132e-05	4.308132e-05
1.950000e+02	2.000000e+02	3.360000e-04	3.666061e-05	3.666061e-05
2.000000e+02	2.050000e+02	4.080000e-04	4.039802e-05	4.039802e-05
2.050000e+02	2.100000e+02	3.200000e-04	3.577709e-05	3.577709e-05
2.100000e+02	2.150000e+02	3.000000e-04	3.464102e-05	3.464102e-05
2.150000e+02	2.200000e+02	2.720000e-04	3.298485e-05	3.298485e-05
2.200000e+02	2.250000e+02	2.960000e-04	3.440930e-05	3.440930e-05
2.250000e+02	2.300000e+02	3.200000e-04	3.577709e-05	3.577709e-05
2.300000e+02	2.350000e+02	1.880000e-04	2.742262e-05	2.742262e-05
2.350000e+02	2.400000e+02	2.200000e-04	2.966479e-05	2.966479e-05
2.400000e+02	2.450000e+02	1.680000e-04	2.592296e-05	2.592296e-05
2.450000e+02	2.500000e+02	1.600000e-04	2.529822e-05	2.529822e-05
2.500000e+02	2.550000e+02	1.520000e-04	2.465766e-05	2.465766e-05
2.550000e+02	2.600000e+02	1.520000e-04	2.465766e-05	2.465766e-05
2.600000e+02	2.650000e+02	1.240000e-04	2.227106e-05	2.227106e-05
2.650000e+02	2.700000e+02	1.360000e-04	2.332381e-05	2.332381e-05
2.700000e+02	2.750000e+02	1.320000e-04	2.297825e-05	2.297825e-05
2.750000e+02	2.800000e+02	1.160000e-04	2.154066e-05	2.154066e-05
2.800000e+02	2.850000e+02	9.600000e-05	1.959592e-05	1.959592e-05
2.850000e+02	2.900000e+02	1.040000e-04	2.039608e-05	2.039608e-05
2.900000e+02	2.950000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.950000e+02	3.000000e+02	1.280000e-04	2.262742e-05	2.262742e-05
3.000000e+02	3.050000e+02	9.200000e-05	1.918333e-05	1.918333e-05
3.050000e+02	3.100000e+02	6.400000e-05	1.600000e-05	1.600000e-05
3.100000e+02	3.150000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.150000e+02	3.200000e+02	6.000000e-05	1.549193e-05	1.549193e-05
3.200000e+02	3.250000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.250000e+02	3.300000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.300000e+02	3.350000e+02	1.000000e-04	2.000000e-05	2.000000e-05
3.350000e+02	3.400000e+02	7.200000e-05	1.697056e-05	1.697056e-05
3.400000e+02	3.450000e+02	4.800000e-05	1.385641e-05	1.385641e-05
3.450000e+02	3.500000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.500000e+02	3.550000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.550000e+02	3.600000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.600000e+02	3.650000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.650000e+02	3.700000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.700000e+02	3.750000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.750000e+02	3.800000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.800000e+02	3.850000e+02	8.000000e-06	5.656854e-06	5.656854e-06
3.850000e+02	3.900000e+02	3.200000e-05	1.131371e-05	1.131371e-05
3.900000e+02	3.950000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.950000e+02	4.000000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.000000e+02	4.050000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.050000e+02	4.100000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.100000e+02	4.150000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.150000e+02	4.200000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.200000e+02	4.250000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.250000e+02	4.300000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.300000e+02	4.350000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.350000e+02	4.400000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.400000e+02	4.450000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.450000e+02	4.500000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.500000e+02	4.550000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.550000e+02	4.600000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.600000e+02	4.650000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.650000e+02	4.700000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.700000e+02	4.750000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.750000e+02	4.800000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.800000e+02	4.850000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.850000e+02	4.900000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.900000e+02	4.950000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.950000e+02	5.000000e+02	1.600000e-05	8.000000e-06	8.000000e-06
# END HISTO1D


==> figs/model_compare.dat <==
# BEGIN PLOT
LegendOnly=/300_140.yoda/higgs_pt/h_pT /300_150.yoda/higgs_pt/h_pT /300_160.yoda/higgs_pt/h_pT /300.yoda/higgs_pt/h_pT 
DrawOnly=/300_140.yoda/higgs_pt/h_pT /300_150.yoda/higgs_pt/h_pT /300_160.yoda/higgs_pt/h_pT /300.yoda/higgs_pt/h_pT 
RatioPlotReference=/300.yoda/higgs_pt/h_pT
RatioPlot=0
LogY=0
XMax=200
XLabel=Higgs $p_\text{T}$ [GeV]
YLabel=$\frac{1}{\sigma}~\frac{\text{d}\sigma}{\text{d}p_\text{T}}$ [1/GeV]
Title=Higgs transverse momentum distribution
CustomLegend=$gg$F at $\sqrt{s}=13$ TeV\\$gg\to H\to Sh$ \\\textsc{Pythia8} LO+PS\\$m_h=125$ GeV\\$m_H=300$ GeV\\$m_\chi=60$ GeV
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.5
# END PLOT

# BEGIN HISTO1D /300.yoda/higgs_pt/h_pT
LineColor=black
LineStyle=dashed
LineWidth=2pt
Path=/300.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=Effective theory
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	9.240000e-04	6.079474e-05	6.079474e-05
5.000000e+00	1.000000e+01	3.076000e-03	1.109234e-04	1.109234e-04
1.000000e+01	1.500000e+01	5.060000e-03	1.422674e-04	1.422674e-04
1.500000e+01	2.000000e+01	6.680000e-03	1.634625e-04	1.634625e-04
2.000000e+01	2.500000e+01	8.592000e-03	1.853861e-04	1.853861e-04
2.500000e+01	3.000000e+01	1.001200e-02	2.001200e-04	2.001200e-04
3.000000e+01	3.500000e+01	1.089600e-02	2.087678e-04	2.087678e-04
3.500000e+01	4.000000e+01	1.250000e-02	2.236068e-04	2.236068e-04
4.000000e+01	4.500000e+01	1.268800e-02	2.252820e-04	2.252820e-04
4.500000e+01	5.000000e+01	1.306800e-02	2.286307e-04	2.286307e-04
5.000000e+01	5.500000e+01	1.324000e-02	2.301304e-04	2.301304e-04
5.500000e+01	6.000000e+01	1.294000e-02	2.275082e-04	2.275082e-04
6.000000e+01	6.500000e+01	1.185200e-02	2.177338e-04	2.177338e-04
6.500000e+01	7.000000e+01	1.095200e-02	2.093036e-04	2.093036e-04
7.000000e+01	7.500000e+01	9.636000e-03	1.963263e-04	1.963263e-04
7.500000e+01	8.000000e+01	8.400000e-03	1.833030e-04	1.833030e-04
8.000000e+01	8.500000e+01	6.984000e-03	1.671407e-04	1.671407e-04
8.500000e+01	9.000000e+01	5.500000e-03	1.483240e-04	1.483240e-04
9.000000e+01	9.500000e+01	4.708000e-03	1.372297e-04	1.372297e-04
9.500000e+01	1.000000e+02	3.884000e-03	1.246435e-04	1.246435e-04
1.000000e+02	1.050000e+02	3.324000e-03	1.153083e-04	1.153083e-04
1.050000e+02	1.100000e+02	2.724000e-03	1.043839e-04	1.043839e-04
1.100000e+02	1.150000e+02	2.324000e-03	9.641577e-05	9.641577e-05
1.150000e+02	1.200000e+02	2.052000e-03	9.059801e-05	9.059801e-05
1.200000e+02	1.250000e+02	1.884000e-03	8.681014e-05	8.681014e-05
1.250000e+02	1.300000e+02	1.532000e-03	7.828154e-05	7.828154e-05
1.300000e+02	1.350000e+02	1.424000e-03	7.547185e-05	7.547185e-05
1.350000e+02	1.400000e+02	1.260000e-03	7.099296e-05	7.099296e-05
1.400000e+02	1.450000e+02	1.076000e-03	6.560488e-05	6.560488e-05
1.450000e+02	1.500000e+02	9.640000e-04	6.209670e-05	6.209670e-05
1.500000e+02	1.550000e+02	8.440000e-04	5.810336e-05	5.810336e-05
1.550000e+02	1.600000e+02	6.840000e-04	5.230679e-05	5.230679e-05
1.600000e+02	1.650000e+02	6.400000e-04	5.059644e-05	5.059644e-05
1.650000e+02	1.700000e+02	5.720000e-04	4.783304e-05	4.783304e-05
1.700000e+02	1.750000e+02	6.320000e-04	5.027922e-05	5.027922e-05
1.750000e+02	1.800000e+02	4.400000e-04	4.195235e-05	4.195235e-05
1.800000e+02	1.850000e+02	4.160000e-04	4.079216e-05	4.079216e-05
1.850000e+02	1.900000e+02	4.240000e-04	4.118252e-05	4.118252e-05
1.900000e+02	1.950000e+02	4.720000e-04	4.345112e-05	4.345112e-05
1.950000e+02	2.000000e+02	3.160000e-04	3.555278e-05	3.555278e-05
2.000000e+02	2.050000e+02	3.280000e-04	3.622154e-05	3.622154e-05
2.050000e+02	2.100000e+02	3.400000e-04	3.687818e-05	3.687818e-05
2.100000e+02	2.150000e+02	2.920000e-04	3.417601e-05	3.417601e-05
2.150000e+02	2.200000e+02	2.040000e-04	2.856571e-05	2.856571e-05
2.200000e+02	2.250000e+02	2.280000e-04	3.019934e-05	3.019934e-05
2.250000e+02	2.300000e+02	2.080000e-04	2.884441e-05	2.884441e-05
2.300000e+02	2.350000e+02	1.920000e-04	2.771281e-05	2.771281e-05
2.350000e+02	2.400000e+02	1.840000e-04	2.712932e-05	2.712932e-05
2.400000e+02	2.450000e+02	1.920000e-04	2.771281e-05	2.771281e-05
2.450000e+02	2.500000e+02	1.360000e-04	2.332381e-05	2.332381e-05
2.500000e+02	2.550000e+02	1.560000e-04	2.497999e-05	2.497999e-05
2.550000e+02	2.600000e+02	1.040000e-04	2.039608e-05	2.039608e-05
2.600000e+02	2.650000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.650000e+02	2.700000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.700000e+02	2.750000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.750000e+02	2.800000e+02	5.200000e-05	1.442221e-05	1.442221e-05
2.800000e+02	2.850000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.850000e+02	2.900000e+02	8.400000e-05	1.833030e-05	1.833030e-05
2.900000e+02	2.950000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.950000e+02	3.000000e+02	1.000000e-04	2.000000e-05	2.000000e-05
3.000000e+02	3.050000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.050000e+02	3.100000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.100000e+02	3.150000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.150000e+02	3.200000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.200000e+02	3.250000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.250000e+02	3.300000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.300000e+02	3.350000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.350000e+02	3.400000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.400000e+02	3.450000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.450000e+02	3.500000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.500000e+02	3.550000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.550000e+02	3.600000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.600000e+02	3.650000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.650000e+02	3.700000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.700000e+02	3.750000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.750000e+02	3.800000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.800000e+02	3.850000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.850000e+02	3.900000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.900000e+02	3.950000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.950000e+02	4.000000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.000000e+02	4.050000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.050000e+02	4.100000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.100000e+02	4.150000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.150000e+02	4.200000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.200000e+02	4.250000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.250000e+02	4.300000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.300000e+02	4.350000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.350000e+02	4.400000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.400000e+02	4.450000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.450000e+02	4.500000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.500000e+02	4.550000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.550000e+02	4.600000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.600000e+02	4.650000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.650000e+02	4.700000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.700000e+02	4.750000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.750000e+02	4.800000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.800000e+02	4.850000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.850000e+02	4.900000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.900000e+02	4.950000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.950000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /300_140.yoda/higgs_pt/h_pT
LineColor=blue
LineStyle=solid
LineWidth=2pt
Path=/300_140.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=$m_S=140$~GeV
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.080000e-04	4.507771e-05	4.507771e-05
5.000000e+00	1.000000e+01	1.544000e-03	7.858753e-05	7.858753e-05
1.000000e+01	1.500000e+01	2.592000e-03	1.018234e-04	1.018234e-04
1.500000e+01	2.000000e+01	3.892000e-03	1.247718e-04	1.247718e-04
2.000000e+01	2.500000e+01	4.932000e-03	1.404564e-04	1.404564e-04
2.500000e+01	3.000000e+01	6.156000e-03	1.569204e-04	1.569204e-04
3.000000e+01	3.500000e+01	7.592000e-03	1.742642e-04	1.742642e-04
3.500000e+01	4.000000e+01	8.776000e-03	1.873606e-04	1.873606e-04
4.000000e+01	4.500000e+01	1.027600e-02	2.027412e-04	2.027412e-04
4.500000e+01	5.000000e+01	1.153200e-02	2.147743e-04	2.147743e-04
5.000000e+01	5.500000e+01	1.356000e-02	2.328948e-04	2.328948e-04
5.500000e+01	6.000000e+01	1.511200e-02	2.458617e-04	2.458617e-04
6.000000e+01	6.500000e+01	1.563200e-02	2.500560e-04	2.500560e-04
6.500000e+01	7.000000e+01	1.600000e-02	2.529822e-04	2.529822e-04
7.000000e+01	7.500000e+01	1.415200e-02	2.379244e-04	2.379244e-04
7.500000e+01	8.000000e+01	1.057600e-02	2.056794e-04	2.056794e-04
8.000000e+01	8.500000e+01	8.612000e-03	1.856017e-04	1.856017e-04
8.500000e+01	9.000000e+01	6.532000e-03	1.616416e-04	1.616416e-04
9.000000e+01	9.500000e+01	5.608000e-03	1.497732e-04	1.497732e-04
9.500000e+01	1.000000e+02	4.348000e-03	1.318787e-04	1.318787e-04
1.000000e+02	1.050000e+02	3.720000e-03	1.219836e-04	1.219836e-04
1.050000e+02	1.100000e+02	3.200000e-03	1.131371e-04	1.131371e-04
1.100000e+02	1.150000e+02	2.676000e-03	1.034601e-04	1.034601e-04
1.150000e+02	1.200000e+02	2.256000e-03	9.499474e-05	9.499474e-05
1.200000e+02	1.250000e+02	2.048000e-03	9.050967e-05	9.050967e-05
1.250000e+02	1.300000e+02	1.808000e-03	8.504117e-05	8.504117e-05
1.300000e+02	1.350000e+02	1.404000e-03	7.493998e-05	7.493998e-05
1.350000e+02	1.400000e+02	1.292000e-03	7.188880e-05	7.188880e-05
1.400000e+02	1.450000e+02	1.104000e-03	6.645299e-05	6.645299e-05
1.450000e+02	1.500000e+02	1.084000e-03	6.584831e-05	6.584831e-05
1.500000e+02	1.550000e+02	9.760000e-04	6.248200e-05	6.248200e-05
1.550000e+02	1.600000e+02	8.440000e-04	5.810336e-05	5.810336e-05
1.600000e+02	1.650000e+02	7.800000e-04	5.585696e-05	5.585696e-05
1.650000e+02	1.700000e+02	7.760000e-04	5.571355e-05	5.571355e-05
1.700000e+02	1.750000e+02	6.520000e-04	5.106858e-05	5.106858e-05
1.750000e+02	1.800000e+02	5.360000e-04	4.630335e-05	4.630335e-05
1.800000e+02	1.850000e+02	5.800000e-04	4.816638e-05	4.816638e-05
1.850000e+02	1.900000e+02	5.280000e-04	4.595650e-05	4.595650e-05
1.900000e+02	1.950000e+02	4.360000e-04	4.176123e-05	4.176123e-05
1.950000e+02	2.000000e+02	3.640000e-04	3.815757e-05	3.815757e-05
2.000000e+02	2.050000e+02	3.560000e-04	3.773592e-05	3.773592e-05
2.050000e+02	2.100000e+02	3.520000e-04	3.752333e-05	3.752333e-05
2.100000e+02	2.150000e+02	3.240000e-04	3.600000e-05	3.600000e-05
2.150000e+02	2.200000e+02	2.680000e-04	3.274141e-05	3.274141e-05
2.200000e+02	2.250000e+02	2.400000e-04	3.098387e-05	3.098387e-05
2.250000e+02	2.300000e+02	2.200000e-04	2.966479e-05	2.966479e-05
2.300000e+02	2.350000e+02	2.600000e-04	3.224903e-05	3.224903e-05
2.350000e+02	2.400000e+02	2.120000e-04	2.912044e-05	2.912044e-05
2.400000e+02	2.450000e+02	1.400000e-04	2.366432e-05	2.366432e-05
2.450000e+02	2.500000e+02	1.440000e-04	2.400000e-05	2.400000e-05
2.500000e+02	2.550000e+02	1.480000e-04	2.433105e-05	2.433105e-05
2.550000e+02	2.600000e+02	1.360000e-04	2.332381e-05	2.332381e-05
2.600000e+02	2.650000e+02	1.280000e-04	2.262742e-05	2.262742e-05
2.650000e+02	2.700000e+02	1.480000e-04	2.433105e-05	2.433105e-05
2.700000e+02	2.750000e+02	1.160000e-04	2.154066e-05	2.154066e-05
2.750000e+02	2.800000e+02	8.400000e-05	1.833030e-05	1.833030e-05
2.800000e+02	2.850000e+02	1.240000e-04	2.227106e-05	2.227106e-05
2.850000e+02	2.900000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.900000e+02	2.950000e+02	1.040000e-04	2.039608e-05	2.039608e-05
2.950000e+02	3.000000e+02	6.400000e-05	1.600000e-05	1.600000e-05
3.000000e+02	3.050000e+02	6.800000e-05	1.649242e-05	1.649242e-05
3.050000e+02	3.100000e+02	8.800000e-05	1.876166e-05	1.876166e-05
3.100000e+02	3.150000e+02	6.800000e-05	1.649242e-05	1.649242e-05
3.150000e+02	3.200000e+02	1.080000e-04	2.078461e-05	2.078461e-05
3.200000e+02	3.250000e+02	6.400000e-05	1.600000e-05	1.600000e-05
3.250000e+02	3.300000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.300000e+02	3.350000e+02	6.800000e-05	1.649242e-05	1.649242e-05
3.350000e+02	3.400000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.400000e+02	3.450000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.450000e+02	3.500000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.500000e+02	3.550000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.550000e+02	3.600000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.600000e+02	3.650000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.650000e+02	3.700000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.700000e+02	3.750000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.750000e+02	3.800000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.800000e+02	3.850000e+02	3.200000e-05	1.131371e-05	1.131371e-05
3.850000e+02	3.900000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.900000e+02	3.950000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.950000e+02	4.000000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.000000e+02	4.050000e+02	2.800000e-05	1.058301e-05	1.058301e-05
4.050000e+02	4.100000e+02	3.600000e-05	1.200000e-05	1.200000e-05
4.100000e+02	4.150000e+02	3.200000e-05	1.131371e-05	1.131371e-05
4.150000e+02	4.200000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.200000e+02	4.250000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.250000e+02	4.300000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.300000e+02	4.350000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.350000e+02	4.400000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.400000e+02	4.450000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.450000e+02	4.500000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.500000e+02	4.550000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.550000e+02	4.600000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.600000e+02	4.650000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.650000e+02	4.700000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.700000e+02	4.750000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.750000e+02	4.800000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.800000e+02	4.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+02	4.900000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.900000e+02	4.950000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.950000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D /300_150.yoda/higgs_pt/h_pT
LineColor=red
LineStyle=solid
LineWidth=2pt
Path=/300_150.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=$m_S=150$~GeV
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.640000e-04	5.153639e-05	5.153639e-05
5.000000e+00	1.000000e+01	2.208000e-03	9.397872e-05	9.397872e-05
1.000000e+01	1.500000e+01	3.616000e-03	1.202664e-04	1.202664e-04
1.500000e+01	2.000000e+01	4.956000e-03	1.407977e-04	1.407977e-04
2.000000e+01	2.500000e+01	7.016000e-03	1.675231e-04	1.675231e-04
2.500000e+01	3.000000e+01	8.488000e-03	1.842607e-04	1.842607e-04
3.000000e+01	3.500000e+01	1.038800e-02	2.038431e-04	2.038431e-04
3.500000e+01	4.000000e+01	1.164800e-02	2.158518e-04	2.158518e-04
4.000000e+01	4.500000e+01	1.414400e-02	2.378571e-04	2.378571e-04
4.500000e+01	5.000000e+01	1.589600e-02	2.521587e-04	2.521587e-04
5.000000e+01	5.500000e+01	1.752400e-02	2.647565e-04	2.647565e-04
5.500000e+01	6.000000e+01	1.754000e-02	2.648773e-04	2.648773e-04
6.000000e+01	6.500000e+01	1.484000e-02	2.436391e-04	2.436391e-04
6.500000e+01	7.000000e+01	1.175600e-02	2.168502e-04	2.168502e-04
7.000000e+01	7.500000e+01	8.540000e-03	1.848242e-04	1.848242e-04
7.500000e+01	8.000000e+01	6.888000e-03	1.659880e-04	1.659880e-04
8.000000e+01	8.500000e+01	5.896000e-03	1.535708e-04	1.535708e-04
8.500000e+01	9.000000e+01	4.596000e-03	1.355876e-04	1.355876e-04
9.000000e+01	9.500000e+01	3.920000e-03	1.252198e-04	1.252198e-04
9.500000e+01	1.000000e+02	3.324000e-03	1.153083e-04	1.153083e-04
1.000000e+02	1.050000e+02	2.972000e-03	1.090321e-04	1.090321e-04
1.050000e+02	1.100000e+02	2.464000e-03	9.927739e-05	9.927739e-05
1.100000e+02	1.150000e+02	2.068000e-03	9.095054e-05	9.095054e-05
1.150000e+02	1.200000e+02	1.732000e-03	8.323461e-05	8.323461e-05
1.200000e+02	1.250000e+02	1.692000e-03	8.226786e-05	8.226786e-05
1.250000e+02	1.300000e+02	1.324000e-03	7.277362e-05	7.277362e-05
1.300000e+02	1.350000e+02	1.180000e-03	6.870226e-05	6.870226e-05
1.350000e+02	1.400000e+02	1.120000e-03	6.693280e-05	6.693280e-05
1.400000e+02	1.450000e+02	9.920000e-04	6.299206e-05	6.299206e-05
1.450000e+02	1.500000e+02	9.400000e-04	6.131884e-05	6.131884e-05
1.500000e+02	1.550000e+02	8.680000e-04	5.892368e-05	5.892368e-05
1.550000e+02	1.600000e+02	6.760000e-04	5.200000e-05	5.200000e-05
1.600000e+02	1.650000e+02	6.720000e-04	5.184593e-05	5.184593e-05
1.650000e+02	1.700000e+02	6.760000e-04	5.200000e-05	5.200000e-05
1.700000e+02	1.750000e+02	5.280000e-04	4.595650e-05	4.595650e-05
1.750000e+02	1.800000e+02	5.040000e-04	4.489989e-05	4.489989e-05
1.800000e+02	1.850000e+02	4.360000e-04	4.176123e-05	4.176123e-05
1.850000e+02	1.900000e+02	3.640000e-04	3.815757e-05	3.815757e-05
1.900000e+02	1.950000e+02	3.360000e-04	3.666061e-05	3.666061e-05
1.950000e+02	2.000000e+02	3.560000e-04	3.773592e-05	3.773592e-05
2.000000e+02	2.050000e+02	3.200000e-04	3.577709e-05	3.577709e-05
2.050000e+02	2.100000e+02	3.000000e-04	3.464102e-05	3.464102e-05
2.100000e+02	2.150000e+02	2.720000e-04	3.298485e-05	3.298485e-05
2.150000e+02	2.200000e+02	2.120000e-04	2.912044e-05	2.912044e-05
2.200000e+02	2.250000e+02	2.120000e-04	2.912044e-05	2.912044e-05
2.250000e+02	2.300000e+02	1.880000e-04	2.742262e-05	2.742262e-05
2.300000e+02	2.350000e+02	1.680000e-04	2.592296e-05	2.592296e-05
2.350000e+02	2.400000e+02	2.040000e-04	2.856571e-05	2.856571e-05
2.400000e+02	2.450000e+02	1.640000e-04	2.561250e-05	2.561250e-05
2.450000e+02	2.500000e+02	1.120000e-04	2.116601e-05	2.116601e-05
2.500000e+02	2.550000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.550000e+02	2.600000e+02	1.520000e-04	2.465766e-05	2.465766e-05
2.600000e+02	2.650000e+02	1.240000e-04	2.227106e-05	2.227106e-05
2.650000e+02	2.700000e+02	7.600000e-05	1.743560e-05	1.743560e-05
2.700000e+02	2.750000e+02	1.200000e-04	2.190890e-05	2.190890e-05
2.750000e+02	2.800000e+02	8.400000e-05	1.833030e-05	1.833030e-05
2.800000e+02	2.850000e+02	7.200000e-05	1.697056e-05	1.697056e-05
2.850000e+02	2.900000e+02	6.800000e-05	1.649242e-05	1.649242e-05
2.900000e+02	2.950000e+02	9.600000e-05	1.959592e-05	1.959592e-05
2.950000e+02	3.000000e+02	6.800000e-05	1.649242e-05	1.649242e-05
3.000000e+02	3.050000e+02	6.000000e-05	1.549193e-05	1.549193e-05
3.050000e+02	3.100000e+02	9.600000e-05	1.959592e-05	1.959592e-05
3.100000e+02	3.150000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.150000e+02	3.200000e+02	6.400000e-05	1.600000e-05	1.600000e-05
3.200000e+02	3.250000e+02	7.600000e-05	1.743560e-05	1.743560e-05
3.250000e+02	3.300000e+02	6.400000e-05	1.600000e-05	1.600000e-05
3.300000e+02	3.350000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.350000e+02	3.400000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.400000e+02	3.450000e+02	4.800000e-05	1.385641e-05	1.385641e-05
3.450000e+02	3.500000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.500000e+02	3.550000e+02	3.200000e-05	1.131371e-05	1.131371e-05
3.550000e+02	3.600000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.600000e+02	3.650000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.650000e+02	3.700000e+02	1.200000e-05	6.928203e-06	6.928203e-06
3.700000e+02	3.750000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.750000e+02	3.800000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.800000e+02	3.850000e+02	1.200000e-05	6.928203e-06	6.928203e-06
3.850000e+02	3.900000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.900000e+02	3.950000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.950000e+02	4.000000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.000000e+02	4.050000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.050000e+02	4.100000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.100000e+02	4.150000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.150000e+02	4.200000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.200000e+02	4.250000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.250000e+02	4.300000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.300000e+02	4.350000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.350000e+02	4.400000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.400000e+02	4.450000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.450000e+02	4.500000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.500000e+02	4.550000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.550000e+02	4.600000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.600000e+02	4.650000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.650000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.750000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.750000e+02	4.800000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.800000e+02	4.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+02	4.900000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.900000e+02	4.950000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.950000e+02	5.000000e+02	4.000000e-06	4.000000e-06	4.000000e-06
# END HISTO1D

# BEGIN HISTO1D /300_160.yoda/higgs_pt/h_pT
LineColor=green
LineStyle=solid
LineWidth=2pt
Path=/300_160.yoda/higgs_pt/h_pT
ScaledBy=2.00000000000000016e-05
Title=$m_S=160$~GeV
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.120000e-03	6.693280e-05	6.693280e-05
5.000000e+00	1.000000e+01	3.296000e-03	1.148216e-04	1.148216e-04
1.000000e+01	1.500000e+01	5.864000e-03	1.531535e-04	1.531535e-04
1.500000e+01	2.000000e+01	8.132000e-03	1.803552e-04	1.803552e-04
2.000000e+01	2.500000e+01	1.054000e-02	2.053290e-04	2.053290e-04
2.500000e+01	3.000000e+01	1.359200e-02	2.331695e-04	2.331695e-04
3.000000e+01	3.500000e+01	1.593200e-02	2.524441e-04	2.524441e-04
3.500000e+01	4.000000e+01	1.871200e-02	2.735836e-04	2.735836e-04
4.000000e+01	4.500000e+01	2.043600e-02	2.859091e-04	2.859091e-04
4.500000e+01	5.000000e+01	1.833200e-02	2.707914e-04	2.707914e-04
5.000000e+01	5.500000e+01	1.421200e-02	2.384282e-04	2.384282e-04
5.500000e+01	6.000000e+01	1.092400e-02	2.090359e-04	2.090359e-04
6.000000e+01	6.500000e+01	8.656000e-03	1.860753e-04	1.860753e-04
6.500000e+01	7.000000e+01	6.960000e-03	1.668532e-04	1.668532e-04
7.000000e+01	7.500000e+01	5.448000e-03	1.476211e-04	1.476211e-04
7.500000e+01	8.000000e+01	4.736000e-03	1.376372e-04	1.376372e-04
8.000000e+01	8.500000e+01	3.844000e-03	1.240000e-04	1.240000e-04
8.500000e+01	9.000000e+01	3.400000e-03	1.166190e-04	1.166190e-04
9.000000e+01	9.500000e+01	2.644000e-03	1.028397e-04	1.028397e-04
9.500000e+01	1.000000e+02	2.632000e-03	1.026060e-04	1.026060e-04
1.000000e+02	1.050000e+02	2.140000e-03	9.252027e-05	9.252027e-05
1.050000e+02	1.100000e+02	1.748000e-03	8.361818e-05	8.361818e-05
1.100000e+02	1.150000e+02	1.748000e-03	8.361818e-05	8.361818e-05
1.150000e+02	1.200000e+02	1.344000e-03	7.332121e-05	7.332121e-05
1.200000e+02	1.250000e+02	1.260000e-03	7.099296e-05	7.099296e-05
1.250000e+02	1.300000e+02	9.800000e-04	6.260990e-05	6.260990e-05
1.300000e+02	1.350000e+02	1.020000e-03	6.387488e-05	6.387488e-05
1.350000e+02	1.400000e+02	1.076000e-03	6.560488e-05	6.560488e-05
1.400000e+02	1.450000e+02	7.880000e-04	5.614268e-05	5.614268e-05
1.450000e+02	1.500000e+02	7.200000e-04	5.366563e-05	5.366563e-05
1.500000e+02	1.550000e+02	6.360000e-04	5.043808e-05	5.043808e-05
1.550000e+02	1.600000e+02	6.120000e-04	4.947727e-05	4.947727e-05
1.600000e+02	1.650000e+02	5.440000e-04	4.664762e-05	4.664762e-05
1.650000e+02	1.700000e+02	5.080000e-04	4.507771e-05	4.507771e-05
1.700000e+02	1.750000e+02	4.040000e-04	4.019950e-05	4.019950e-05
1.750000e+02	1.800000e+02	3.560000e-04	3.773592e-05	3.773592e-05
1.800000e+02	1.850000e+02	4.120000e-04	4.059557e-05	4.059557e-05
1.850000e+02	1.900000e+02	3.040000e-04	3.487119e-05	3.487119e-05
1.900000e+02	1.950000e+02	3.160000e-04	3.555278e-05	3.555278e-05
1.950000e+02	2.000000e+02	2.720000e-04	3.298485e-05	3.298485e-05
2.000000e+02	2.050000e+02	2.280000e-04	3.019934e-05	3.019934e-05
2.050000e+02	2.100000e+02	2.640000e-04	3.249615e-05	3.249615e-05
2.100000e+02	2.150000e+02	1.520000e-04	2.465766e-05	2.465766e-05
2.150000e+02	2.200000e+02	1.760000e-04	2.653300e-05	2.653300e-05
2.200000e+02	2.250000e+02	1.840000e-04	2.712932e-05	2.712932e-05
2.250000e+02	2.300000e+02	1.960000e-04	2.800000e-05	2.800000e-05
2.300000e+02	2.350000e+02	1.720000e-04	2.622975e-05	2.622975e-05
2.350000e+02	2.400000e+02	1.360000e-04	2.332381e-05	2.332381e-05
2.400000e+02	2.450000e+02	1.200000e-04	2.190890e-05	2.190890e-05
2.450000e+02	2.500000e+02	1.160000e-04	2.154066e-05	2.154066e-05
2.500000e+02	2.550000e+02	8.800000e-05	1.876166e-05	1.876166e-05
2.550000e+02	2.600000e+02	1.000000e-04	2.000000e-05	2.000000e-05
2.600000e+02	2.650000e+02	8.800000e-05	1.876166e-05	1.876166e-05
2.650000e+02	2.700000e+02	9.600000e-05	1.959592e-05	1.959592e-05
2.700000e+02	2.750000e+02	6.000000e-05	1.549193e-05	1.549193e-05
2.750000e+02	2.800000e+02	1.160000e-04	2.154066e-05	2.154066e-05
2.800000e+02	2.850000e+02	4.800000e-05	1.385641e-05	1.385641e-05
2.850000e+02	2.900000e+02	6.800000e-05	1.649242e-05	1.649242e-05
2.900000e+02	2.950000e+02	6.800000e-05	1.649242e-05	1.649242e-05
2.950000e+02	3.000000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.000000e+02	3.050000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.050000e+02	3.100000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.100000e+02	3.150000e+02	6.800000e-05	1.649242e-05	1.649242e-05
3.150000e+02	3.200000e+02	5.600000e-05	1.496663e-05	1.496663e-05
3.200000e+02	3.250000e+02	2.800000e-05	1.058301e-05	1.058301e-05
3.250000e+02	3.300000e+02	4.400000e-05	1.326650e-05	1.326650e-05
3.300000e+02	3.350000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.350000e+02	3.400000e+02	2.400000e-05	9.797959e-06	9.797959e-06
3.400000e+02	3.450000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.450000e+02	3.500000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.500000e+02	3.550000e+02	4.000000e-05	1.264911e-05	1.264911e-05
3.550000e+02	3.600000e+02	1.600000e-05	8.000000e-06	8.000000e-06
3.600000e+02	3.650000e+02	4.000000e-06	4.000000e-06	4.000000e-06
3.650000e+02	3.700000e+02	5.200000e-05	1.442221e-05	1.442221e-05
3.700000e+02	3.750000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.750000e+02	3.800000e+02	3.200000e-05	1.131371e-05	1.131371e-05
3.800000e+02	3.850000e+02	3.600000e-05	1.200000e-05	1.200000e-05
3.850000e+02	3.900000e+02	2.000000e-05	8.944272e-06	8.944272e-06
3.900000e+02	3.950000e+02	1.200000e-05	6.928203e-06	6.928203e-06
3.950000e+02	4.000000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.000000e+02	4.050000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.050000e+02	4.100000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.100000e+02	4.150000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.150000e+02	4.200000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.200000e+02	4.250000e+02	1.600000e-05	8.000000e-06	8.000000e-06
4.250000e+02	4.300000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.300000e+02	4.350000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.350000e+02	4.400000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.400000e+02	4.450000e+02	2.000000e-05	8.944272e-06	8.944272e-06
4.450000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.550000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.550000e+02	4.600000e+02	2.400000e-05	9.797959e-06	9.797959e-06
4.600000e+02	4.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+02	4.700000e+02	4.000000e-06	4.000000e-06	4.000000e-06
4.700000e+02	4.750000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.750000e+02	4.800000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.800000e+02	4.850000e+02	1.200000e-05	6.928203e-06	6.928203e-06
4.850000e+02	4.900000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.900000e+02	4.950000e+02	8.000000e-06	5.656854e-06	5.656854e-06
4.950000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


